Convergence rates of monotone schemes for conservation laws with discontinuous flux

We prove that a class of monotone finite volume schemes for scalar conservation laws with discontinuous flux converge at a rate of $\sqrt{\Delta x}$ in $\mathrm{L}^1$, whenever the flux is strictly monotone in $u$ and the spatial dependency of the flux is piecewise constant with finitely many discontinuities. We also present numerical experiments to illustrate the main result. To the best of our knowledge, this is the first proof of any type of convergence rate for numerical methods for conservation laws with discontinuous, nonlinear flux. Our proof relies on convergence rates for conservation laws with initial and boundary value data. Since those are not readily available in the literature we establish convergence rates in that case en passant in the Appendix.

==> AdvectionToBurgersEnd.txt <==
0 0.5000 
1 0.5000 
2 0.5000 
3 0.5000 
4 0.5000 
5 0.5000 
6 0.5000 
7 0.5000 
8 0.5000 
9 0.5000 
10 0.5000 
11 0.5000 
12 0.5000 
13 0.5000 
14 0.5000 
15 0.5000 
16 0.5000 
17 0.5000 
18 0.5000 
19 0.5000 
20 0.5000 
21 0.5000 
22 0.5000 
23 0.5000 
24 0.5000 
25 0.5000 
26 0.5000 
27 0.5000 
28 0.5000 
29 0.5000 
30 0.5001 
31 0.5003 
32 1.0003 
33 1.0007 
34 1.0018 
35 1.0042 
36 1.0087 
37 1.0166 
38 1.0288 
39 1.0460 
40 1.0683 
41 1.0954 
42 1.1267 
43 1.1615 
44 1.1987 
45 1.2379 
46 1.2784 
47 1.3196 
48 1.3613 
49 1.4030 
50 1.4446 
51 1.4858 
52 1.5265 
53 1.5665 
54 1.6057 
55 1.6440 
56 1.6813 
57 1.7174 
58 1.7522 
59 1.7857 
60 1.8175 
61 1.8476 
62 1.8758 
63 1.9018 




==> AdvectionToBurgersThird.txt <==
0 0.5000 
1 0.5000 
2 0.5000 
3 0.5000 
4 0.5000 
5 0.5000 
6 0.5000 
7 0.5000 
8 0.5000 
9 0.5000 
10 0.5000 
11 0.5000 
12 0.5000 
13 0.5000 
14 0.5000 
15 0.5000 
16 0.5000 
17 0.5000 
18 0.5005 
19 0.5029 
20 0.5127 
21 0.5430 
22 0.6150 
23 0.7516 
24 0.9609 
25 1.2222 
26 1.4890 
27 1.7119 
28 1.8637 
29 1.9472 
30 1.9837 
31 1.9962 
32 1.9981 
33 1.9994 
34 1.9999 
35 2.0000 
36 2.0000 
37 2.0000 
38 2.0000 
39 2.0000 
40 2.0000 
41 2.0000 
42 2.0000 
43 2.0000 
44 2.0000 
45 2.0000 
46 2.0000 
47 2.0000 
48 2.0000 
49 2.0000 
50 2.0000 
51 2.0000 
52 2.0000 
53 2.0000 
54 2.0000 
55 2.0000 
56 2.0000 
57 2.0000 
58 2.0000 
59 2.0000 
60 2.0000 
61 2.0000 
62 2.0000 
63 2.0000 




==> AdvectionToBurgersTwoThird.txt <==
0 0.5000 
1 0.5000 
2 0.5000 
3 0.5000 
4 0.5000 
5 0.5000 
6 0.5000 
7 0.5000 
8 0.5000 
9 0.5000 
10 0.5000 
11 0.5000 
12 0.5000 
13 0.5000 
14 0.5000 
15 0.5000 
16 0.5000 
17 0.5000 
18 0.5000 
19 0.5000 
20 0.5000 
21 0.5000 
22 0.5000 
23 0.5001 
24 0.5003 
25 0.5010 
26 0.5031 
27 0.5087 
28 0.5214 
29 0.5474 
30 0.5948 
31 0.6722 
32 1.1595 
33 1.2282 
34 1.3010 
35 1.3745 
36 1.4467 
37 1.5161 
38 1.5820 
39 1.6438 
40 1.7012 
41 1.7540 
42 1.8019 
43 1.8448 
44 1.8824 
45 1.9145 
46 1.9411 
47 1.9620 
48 1.9775 
49 1.9880 
50 1.9944 
51 1.9978 
52 1.9993 
53 1.9999 
54 2.0000 
55 2.0000 
56 2.0000 
57 2.0000 
58 2.0000 
59 2.0000 
60 2.0000 
61 2.0000 
62 2.0000 
63 2.0000 




==> BurgersToAdvectionEnd.txt <==
0 2.0029 
1 2.0029 
2 2.0029 
3 2.0029 
4 2.0029 
5 2.0029 
6 2.0029 
7 2.0029 
8 2.0029 
9 2.0029 
10 2.0029 
11 2.0029 
12 2.0029 
13 2.0029 
14 2.0029 
15 2.0029 
16 2.0029 
17 2.0029 
18 2.0029 
19 2.0029 
20 2.0029 
21 2.0029 
22 2.0029 
23 2.0029 
24 2.0029 
25 2.0029 
26 2.0029 
27 2.0029 
28 2.0029 
29 2.0029 
30 2.0029 
31 2.0029 
32 2.0029 
33 2.0029 
34 2.0029 
35 2.0029 
36 2.0029 
37 2.0029 
38 2.0029 
39 2.0029 
40 2.0029 
41 2.0029 
42 2.0029 
43 2.0029 
44 2.0029 
45 2.0029 
46 2.0029 
47 2.0029 
48 2.0030 
49 2.0030 
50 2.0031 
51 2.0032 
52 2.0034 
53 2.0037 
54 2.0042 
55 2.0049 
56 2.0058 
57 2.0071 
58 2.0089 
59 2.0112 
60 2.0143 
61 2.0181 
62 2.0227 
63 2.0284 
64 2.0572 
65 2.0907 
66 2.1360 
67 2.1944 
68 2.2669 
69 2.3538 
70 2.4545 
71 2.5662 
72 2.6829 
73 2.7953 
74 2.8907 
75 2.9555 
76 2.9783 
77 2.9533 
78 2.8823 
79 2.7747 
80 2.6450 
81 2.5091 
82 2.3811 
83 2.2708 
84 2.1828 
85 2.1174 
86 2.0717 
87 2.0418 
88 2.0233 
89 2.0124 
90 2.0063 
91 2.0031 
92 2.0015 
93 2.0007 
94 2.0003 
95 2.0001 
96 2.0000 
97 2.0000 
98 2.0000 
99 2.0000 
100 2.0000 
101 2.0000 
102 2.0000 
103 2.0000 
104 2.0000 
105 2.0000 
106 2.0000 
107 2.0000 
108 2.0000 
109 2.0000 
110 2.0000 
111 2.0000 
112 2.0000 
113 2.0000 
114 2.0000 
115 2.0000 
116 2.0000 
117 2.0000 
118 2.0000 
119 2.0000 
120 2.0000 
121 2.0000 
122 2.0000 
123 2.0000 
124 2.0000 
125 2.0000 
126 2.0000 
127 2.0000 




==> BurgersToAdvectionHalf.txt <==
0 2.0029 
1 2.0029 
2 2.0029 
3 2.0029 
4 2.0029 
5 2.0029 
6 2.0029 
7 2.0029 
8 2.0029 
9 2.0029 
10 2.0029 
11 2.0029 
12 2.0029 
13 2.0029 
14 2.0029 
15 2.0029 
16 2.0029 
17 2.0030 
18 2.0031 
19 2.0033 
20 2.0038 
21 2.0046 
22 2.0059 
23 2.0081 
24 2.0116 
25 2.0166 
26 2.0237 
27 2.0332 
28 2.0456 
29 2.0610 
30 2.0796 
31 2.1015 
32 2.1265 
33 2.1546 
34 2.1855 
35 2.2189 
36 2.2546 
37 2.2922 
38 2.3315 
39 2.3721 
40 2.4137 
41 2.4560 
42 2.4987 
43 2.5413 
44 2.5832 
45 2.6238 
46 2.6616 
47 2.6948 
48 2.7198 
49 2.7306 
50 2.7177 
51 2.6686 
52 2.5742 
53 2.4415 
54 2.2999 
55 2.1821 
56 2.1022 
57 2.0549 
58 2.0290 
59 2.0153 
60 2.0081 
61 2.0043 
62 2.0023 
63 2.0012 
64 2.0024 
65 2.0008 
66 2.0003 
67 2.0001 
68 2.0000 
69 2.0000 
70 2.0000 
71 2.0000 
72 2.0000 
73 2.0000 
74 2.0000 
75 2.0000 
76 2.0000 
77 2.0000 
78 2.0000 
79 2.0000 
80 2.0000 
81 2.0000 
82 2.0000 
83 2.0000 
84 2.0000 
85 2.0000 
86 2.0000 
87 2.0000 
88 2.0000 
89 2.0000 
90 2.0000 
91 2.0000 
92 2.0000 
93 2.0000 
94 2.0000 
95 2.0000 
96 2.0000 
97 2.0000 
98 2.0000 
99 2.0000 
100 2.0000 
101 2.0000 
102 2.0000 
103 2.0000 
104 2.0000 
105 2.0000 
106 2.0000 
107 2.0000 
108 2.0000 
109 2.0000 
110 2.0000 
111 2.0000 
112 2.0000 
113 2.0000 
114 2.0000 
115 2.0000 
116 2.0000 
117 2.0000 
118 2.0000 
119 2.0000 
120 2.0000 
121 2.0000 
122 2.0000 
123 2.0000 
124 2.0000 
125 2.0000 
126 2.0000 
127 2.0000 




==> BurgersToAdvectionTwoThird.txt <==
0 2.0029 
1 2.0029 
2 2.0029 
3 2.0029 
4 2.0029 
5 2.0029 
6 2.0029 
7 2.0029 
8 2.0029 
9 2.0029 
10 2.0029 
11 2.0029 
12 2.0029 
13 2.0029 
14 2.0029 
15 2.0029 
16 2.0029 
17 2.0029 
18 2.0029 
19 2.0029 
20 2.0029 
21 2.0029 
22 2.0029 
23 2.0029 
24 2.0029 
25 2.0029 
26 2.0029 
27 2.0030 
28 2.0030 
29 2.0032 
30 2.0034 
31 2.0039 
32 2.0046 
33 2.0057 
34 2.0074 
35 2.0099 
36 2.0133 
37 2.0181 
38 2.0243 
39 2.0322 
40 2.0421 
41 2.0539 
42 2.0678 
43 2.0839 
44 2.1020 
45 2.1221 
46 2.1441 
47 2.1677 
48 2.1930 
49 2.2197 
50 2.2477 
51 2.2767 
52 2.3067 
53 2.3376 
54 2.3690 
55 2.4010 
56 2.4333 
57 2.4657 
58 2.4980 
59 2.5299 
60 2.5608 
61 2.5899 
62 2.6159 
63 2.6365 
64 3.4757 
65 3.3748 
66 3.0548 
67 2.6752 
68 2.3694 
69 2.1774 
70 2.0768 
71 2.0307 
72 2.0116 
73 2.0042 
74 2.0015 
75 2.0005 
76 2.0002 
77 2.0001 
78 2.0000 
79 2.0000 
80 2.0000 
81 2.0000 
82 2.0000 
83 2.0000 
84 2.0000 
85 2.0000 
86 2.0000 
87 2.0000 
88 2.0000 
89 2.0000 
90 2.0000 
91 2.0000 
92 2.0000 
93 2.0000 
94 2.0000 
95 2.0000 
96 2.0000 
97 2.0000 
98 2.0000 
99 2.0000 
100 2.0000 
101 2.0000 
102 2.0000 
103 2.0000 
104 2.0000 
105 2.0000 
106 2.0000 
107 2.0000 
108 2.0000 
109 2.0000 
110 2.0000 
111 2.0000 
112 2.0000 
113 2.0000 
114 2.0000 
115 2.0000 
116 2.0000 
117 2.0000 
118 2.0000 
119 2.0000 
120 2.0000 
121 2.0000 
122 2.0000 
123 2.0000 
124 2.0000 
125 2.0000 
126 2.0000 
127 2.0000 




==> ic.txt <==
0 0.5000 
1 0.5000 
2 0.5000 
3 0.5000 
4 0.5000 
5 0.5000 
6 0.5000 
7 0.5000 
8 0.5000 
9 0.5000 
10 0.5000 
11 0.5000 
12 0.5000 
13 0.5000 
14 0.5000 
15 0.5000 
16 2.0000 
17 2.0000 
18 2.0000 
19 2.0000 
20 2.0000 
21 2.0000 
22 2.0000 
23 2.0000 
24 2.0000 
25 2.0000 
26 2.0000 
27 2.0000 
28 2.0000 
29 2.0000 
30 2.0000 
31 2.0000 
32 2.0000 
33 2.0000 
34 2.0000 
35 2.0000 
36 2.0000 
37 2.0000 
38 2.0000 
39 2.0000 
40 2.0000 
41 2.0000 
42 2.0000 
43 2.0000 
44 2.0000 
45 2.0000 
46 2.0000 
47 2.0000 
48 2.0000 
49 2.0000 
50 2.0000 
51 2.0000 
52 2.0000 
53 2.0000 
54 2.0000 
55 2.0000 
56 2.0000 
57 2.0000 
58 2.0000 
59 2.0000 
60 2.0000 
61 2.0000 
62 2.0000 
63 2.0000 




==> ic2.txt <==
0 2.0029 
1 2.0060 
2 2.0119 
3 2.0223 
4 2.0400 
5 2.0684 
6 2.1112 
7 2.1723 
8 2.2542 
9 2.3572 
10 2.4783 
11 2.6099 
12 2.7409 
13 2.8573 
14 2.9448 
15 2.9919 
16 2.9919 
17 2.9448 
18 2.8573 
19 2.7409 
20 2.6099 
21 2.4783 
22 2.3572 
23 2.2542 
24 2.1723 
25 2.1112 
26 2.0684 
27 2.0400 
28 2.0223 
29 2.0119 
30 2.0060 
31 2.0029 
32 2.0013 
33 2.0006 
34 2.0002 
35 2.0001 
36 2.0000 
37 2.0000 
38 2.0000 
39 2.0000 
40 2.0000 
41 2.0000 
42 2.0000 
43 2.0000 
44 2.0000 
45 2.0000 
46 2.0000 
47 2.0000 
48 2.0000 
49 2.0000 
50 2.0000 
51 2.0000 
52 2.0000 
53 2.0000 
54 2.0000 
55 2.0000 
56 2.0000 
57 2.0000 
58 2.0000 
59 2.0000 
60 2.0000 
61 2.0000 
62 2.0000 
63 2.0000 
64 2.0000 
65 2.0000 
66 2.0000 
67 2.0000 
68 2.0000 
69 2.0000 
70 2.0000 
71 2.0000 
72 2.0000 
73 2.0000 
74 2.0000 
75 2.0000 
76 2.0000 
77 2.0000 
78 2.0000 
79 2.0000 
80 2.0000 
81 2.0000 
82 2.0000 
83 2.0000 
84 2.0000 
85 2.0000 
86 2.0000 
87 2.0000 
88 2.0000 
89 2.0000 
90 2.0000 
91 2.0000 
92 2.0000 
93 2.0000 
94 2.0000 
95 2.0000 
96 2.0000 
97 2.0000 
98 2.0000 
99 2.0000 
100 2.0000 
101 2.0000 
102 2.0000 
103 2.0000 
104 2.0000 
105 2.0000 
106 2.0000 
107 2.0000 
108 2.0000 
109 2.0000 
110 2.0000 
111 2.0000 
112 2.0000 
113 2.0000 
114 2.0000 
115 2.0000 
116 2.0000 
117 2.0000 
118 2.0000 
119 2.0000 
120 2.0000 
121 2.0000 
122 2.0000 
123 2.0000 
124 2.0000 
125 2.0000 
126 2.0000 
127 2.0000 



